Entropy Coding for Non-Rectangular Transform Blocks using Partitioned DCT Dictionaries for AV1

Recent video codecs such as VVC and AV1 apply a Non-rectangular (NR) partitioning to combine prediction signals using a smooth blending around the boundary, followed by a rectangular transform on the whole block. The NR signal transformation is not yet supported. A transformation technique that applies the same partitioning to the 2D Discrete Cosine Transform (DCT) bases and finds a sparse representation of the NR signal in such a dictionary showed promising gains in an experimental setup outside the reference software. This method uses the regular inverse transformation at the decoder to reconstruct a rectangular signal and discards the signal outside the region of interest. This design is appealing due to the minimal changes required at the decoder. However, current entropy coding schemes are not well-suited for optimally encoding these coefficients because they are primarily designed for DCT coefficients. This work introduces an entropy coding method that efficiently codes these transform coefficients by effectively modeling their properties. The design offers significant theoretical rate savings, estimated using conditional entropy, particularly for scenarios that are more dissimilar to DCT in an experimental setup.

==> figures/nbd_onefig.tikz <==
\begin{tikzpicture}
        % First row
        \node at (0, 0) {\input{figures/DCT_nbd.tikz}};
        \node at (2.25, 0) {\input{figures/nbd_cat.tikz}};
        \node at (5.25, 0) {\input{figures/nbd_chose.tikz}};
\end{tikzpicture}
